OfdmFi: Enabling Cross-Technology Communication Between LTE-U/LAA and WiFi

Despite exhibiting very high theoretical data rates, in practice, the performance of LTE-U/LAA and WiFi networks is severely limited under cross-technology coexistence scenarios in the unlicensed 5GHz band. As a remedy, recent research shows the need for collaboration and coordination among co-located networks. However, enabling such collaboration requires an information exchange that is hard to realize due to completely incompatible network protocol stacks. We propose OfdmFi, the first cross-technology communication scheme that enables direct bidirectional over-the-air communication between LTE-U/LAA and WiFi with minimal overhead to their legacy transmissions. Requiring neither hardware nor firmware changes in commodity technologies, OfdmFi leverages the standard-compliant possibility of generating message-bearing power patterns, similar to punched cards from the early days of computers, in the time-frequency resource grid of an OFDM transmitter which can be cross-observed and decoded by a heterogeneous OFDM receiver. As a proof-of-concept, we have designed and implemented a prototype using commodity devices and SDR platforms. Our comprehensive evaluation reveals that OfdmFi achieves robust bidirectional CTC between both systems with a data rate of up to 84kbps, which is more than 125x faster than state-of-the-art.

==> readme.txt <==
a/ the  novel method of Broadcasting over side channel form LTE to WiFi
     with evlauation of its performance 
    and accompanied by the method of identificaiton of individual LTE Stations in the procximity 
   ----- 
    while seeing the "establishment of the bi-direction over the Fixed line Channel (As oNE POSISIBLE 
    application,, which usefulness can be demonstrated withthe COntorl channel case study... 
OR

b/ Sty with the original story... about the Coordinstion of operation of WiFi _ LTE 
    with the Baisc innovation being the  smae as above... 
    ----
    ANd just comment that other applications ate possible.... 

